Measuring Higgs Couplings from LHC Data

Following recent ATLAS and CMS publications we interpret the results of their Higgs searches in terms of Standard Model operators. For a Higgs mass of 125 GeV we determine several Higgs couplings from 2011 data and extrapolate the results towards different scenarios of LHC running. Even though our analysis is limited by low statistics we already derive meaningful constraints on modified Higgs sectors.

==> figs/md.txt <==
From michael.duehrssen@cern.ch Tue May  8 05:49:42 2012
Date: Tue, 8 May 2012 11:49:37 +0200
From: Michael Duehrssen <michael.duehrssen@cern.ch>
To: Plehn@uni-heidelberg.de
Cc: zerwas <zerwas@lal.in2p3.fr>
Subject: Re: Draft

Hallo Tilman, Hallo Dirk,

vielen Dank fuer den Draft. Ich habe ihn mir eben aufmerksam durchgelesen
und habe ein paar Anmerkungen:

* Text und Fig. 1-3 sagen nicht, fuer welche Higgs Masse sie sind (ich nehme
an 125GeV)

* hinter equation (2) sagt ihr, das g_c/g_t=m_c/m_t die einzige model
assumption ist. Zumindest meiner Meinung nach, ist eq. (2) selbst eine sehr
starke model assumption

* zu Fig.2 und Delta_x=Delta_H
dieses Ergebnis sollte direkt mit den ATLAS und CMS best mu fit Ergebnissen
vergleichbar sein. Mit der ~15% uncertainty ist (1+Delta_H)^2~1.3; ATLAS und
CMS haben bei 125 GeV mu ~ 0.9-0.95 +- 0.35. Vom Fehler kommt das also
ungefaehr hin, aber der central value in eurem fit ist merklich positive
verschoben, was einem best fit mu von 1.3-1.4 entsprechen sollte. Ich nehme
an, das liegt am 2nd minimum, sollte aber vielleicht nochmal explizit
erwaehnt werden (und mit dem ATLAS/CMS best fit mu vergleichen?)

Was die Authorlist betrifft: ich habe nicht das Gefuehl, wirklich einen
Beitrag geleistet zu haben und fuehle mich allein deshlab schon etwas
unwohl. Hinzu kommt, das ich gerade versuche dafuer zu sorgen, das ein
solcher fit mit allen experimentelln correlation in ATLAS gemacht wird. Da
kommt es ziemlich schlecht, wenn ich als Autor auf diesem paper mit
draufstehe, das "einfach" die public results ohne correlation nimmt.
Wenn ihr moechtet, koennt ihr mich gerne ins Acknowlegement packen ;-)

Viele Gruesse,
Michael




> Hey Michael,
> 
> schoenen Gruss von Pheno in Pittsburgh. Schau Dir mal den angehaengten
> Draft an - was meinst Du? Dirk hatte mal mit Dir gesprochen, oder?
> Kommentare sind herzlich willkommen. Technisch ist da nichts neu, kennst
> Du alles noch von dem alten Paper. Allerdings haben wir jetzt Daten!
> 
> Aloha
> 
> tilman
> 
> p.s. Markus Klute ist jetzt als CMSler mit dabei, damit wir nicht zu
> ALTAS-lastig werden und er sicherstellen kann, dass wir ueber CMS keinen
> Unsinn erzaehlen. Wobei er ja eigentlich ewiger Bonner Atlant ist.
> 
> 
> --------------------------------------------------------------------------
> --- 
> Tilman Plehn
> http://www.thphys.uni-heidelberg.de/~plehn
>   Institute for Theoretical Physics
> tilman_plehn@yahoo.de
>   Heidelberg University
> plehn@uni-heidelberg.de
>   Philosophenweg 16
>   69120 Heidelberg                                    phone +49 6221
> 549104
>   Germany                                             fax   +49 6221
> 549333
> 
> --------------------------------------------------------------------------
> --- 



